The spin of a stellar black hole 4U 1543-47 determined by Insight-HXMT

We present a spectral analysis of \textit{Insight}-HXMT observations of the low-mass X-ray binary 4U 1543-47 which locates in our Milky Way galaxy during the 2021 outburst. We focus on the observations in its soft state, and attempt to determine the spin of the black hole candidate through Thermal-Continuum Fitting (CF) method. The spin derived from CF method is highly dependent on black hole mass, distance and inclination angle of inner disk. In this article, we have adopted the preferred range of parameters: $M=9.4\pm 1 M_{\odot}$, D=$7.5{\pm}0.5$ kpc and $i=36.3^{+5.3}_{-3.4}$ degrees. We attain a moderate spin, $a=0.46\pm0.12$, which is consistent with previous results measured in the 2002 outburst. Besides, we notice the spectra show a wide blue shifted absorption feature between 8-10 keV which would originate from the highly ionized iron line. We try to fit the feature with {\em xstar} model and suggest that this feature may come from relativistic disk wind with a velocity of $v_{\rm wind}\sim 0.2c$. We attribute this relativistic disk wind to the super-Eddington accretion during the black hole outburst.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.


        diskbb   & T$_{in}$          &              & $0.893^{+0.001}_{-0.002}$\\
                 & norm              & $\times10^3$ & $5.86_{0.07}^{0.14}$ \\
        powerlaw &  $\Gamma$         &              & $2.03_{-0.08}^{+0.19}$ \\
                 &  norm             &              & $0.24_{-0.05}^{+0.14}$ \\
